Unsupervised Watertight Mesh Generation for Physics Simulation Applications Using Growing Neural Gas on Noisy Free-Form Object Models

We present a framework to generate watertight mesh representations in an unsupervised manner from noisy point clouds of complex, heterogeneous objects with free-form surfaces. The resulting meshes are ready to use in applications like kinematics and dynamics simulation where watertightness and fast processing are the main quality criteria. This works with no necessity of user interaction, mainly by utilizing a modified Growing Neural Gas technique for surface reconstruction combined with several post-processing steps. In contrast to existing methods, the proposed framework is able to cope with input point clouds generated by consumer-grade RGBD sensors and works even if the input data features large holes, e.g. a missing bottom which was not covered by the sensor. Additionally, we explain a method to unsupervisedly optimize the parameters of our framework in order to improve generalization quality and, at the same time, keep the resulting meshes as coherent as possible to the original object regarding visual and geometric properties.

==> plot_consistency_error_all.csv <==
1	0.236545
2	0.207226
3	0.207226
4	0.207226
5	0.207226
6	0.207226
7	0.207226
8	0.207226
9	0.207226
10	0.180433
11	0.180433
12	0.180433
13	0.180433
14	0.180433
15	0.180433
16	0.180433
17	0.180433
18	0.180433
19	0.180433
20	0.180433
21	0.174417
22	0.174417
23	0.174417
24	0.174417
25	0.174417
26	0.174417
27	0.174417
28	0.174417
29	0.174417
30	0.174417
31	0.174417
32	0.174417
33	0.174417
34	0.174417
35	0.174417
36	0.174417
37	0.16687
38	0.16687
39	0.16687
40	0.16687
41	0.16687
42	0.16687
43	0.16687
44	0.16687
45	0.16687
46	0.16687
47	0.16687
48	0.16687
49	0.16687
50	0.16687
51	0.16687
52	0.16687
53	0.16687
54	0.16687
55	0.16687
56	0.16687
57	0.16687
58	0.16687
59	0.16687
60	0.16687
61	0.16687
62	0.16687
63	0.16687
64	0.16687
65	0.16687
66	0.16687
67	0.16687
68	0.16687
69	0.16687
70	0.16687
71	0.16687
72	0.16687
73	0.16687
74	0.16687
75	0.16687
76	0.16687
77	0.16687
78	0.16687
79	0.16687
80	0.16687
81	0.16687
82	0.16687
83	0.16687
84	0.16687
85	0.16687
86	0.16687
87	0.16687
88	0.16687
89	0.16687
90	0.16687
91	0.16687
92	0.16687
93	0.16687
94	0.16687
95	0.16687
96	0.16687
97	0.16687
98	0.16687
99	0.16687
100	0.16687


==> plot_mean_edge_length_ratio_all.csv <==
1	0.0254386
2	0.00913743
3	0.00913743
4	0.00913743
5	0.00913743
6	0.00913743
7	0.00913743
8	0.00913743
9	0.00913743
10	0.00461314
11	0.00461314
12	0.00461314
13	0.00461314
14	0.00461314
15	0.00461314
16	0.00461314
17	0.00461314
18	0.00461314
19	0.00461314
20	0.00461314
21	0.00459534
22	0.00459534
23	0.00459534
24	0.00459534
25	0.00459534
26	0.00459534
27	0.00459534
28	0.00459534
29	0.00459534
30	0.00459534
31	0.00459534
32	0.00459534
33	0.00459534
34	0.00459534
35	0.00459534
36	0.00459534
37	0.00440427
38	0.00440427
39	0.00440427
40	0.00440427
41	0.00440427
42	0.00440427
43	0.00440427
44	0.00440427
45	0.00440427
46	0.00440427
47	0.00440427
48	0.00440427
49	0.00440427
50	0.00440427
51	0.00440427
52	0.00440427
53	0.00440427
54	0.00440427
55	0.00440427
56	0.00440427
57	0.00440427
58	0.00440427
59	0.00440427
60	0.00440427
61	0.00440427
62	0.00440427
63	0.00440427
64	0.00440427
65	0.00440427
66	0.00440427
67	0.00440427
68	0.00440427
69	0.00440427
70	0.00440427
71	0.00440427
72	0.00440427
73	0.00440427
74	0.00440427
75	0.00440427
76	0.00440427
77	0.00440427
78	0.00440427
79	0.00440427
80	0.00440427
81	0.00440427
82	0.00440427
83	0.00440427
84	0.00440427
85	0.00440427
86	0.00440427
87	0.00440427
88	0.00440427
89	0.00440427
90	0.00440427
91	0.00440427
92	0.00440427
93	0.00440427
94	0.00440427
95	0.00440427
96	0.00440427
97	0.00440427
98	0.00440427
99	0.00440427
100	0.00440427

